AngularJS in the Wild: A Survey with 460 Developers

To implement modern web applications, a new family of JavaScript frameworks has emerged, using the MVC pattern. Among these frameworks, the most popular one is AngularJS, which is supported by Google. In spite of its popularity, there is not a clear knowledge on how AngularJS design and features affect the development experience of Web applications. Therefore, this paper reports the results of a survey about AngularJS, including answers from 460 developers. Our contributions include the identification of the most appreciated features of AngularJS (e.g., custom interface components, dependency injection, and two-way data binding) and the most problematic aspects of the framework (e.g., performance and implementation of directives).

==> doi.txt <==
https://github.com/aserg-ufmg/angularjs-survey


	http://dx.doi.org/10.1145/3001878.3001881
